BoN Appetit Team at LeWiDi-2025: Best-of-N Test-time Scaling Can Not Stomach Annotation Disagreements (Yet)

Test-time scaling is a family of techniques to improve LLM outputs at inference time by performing extra computation. To the best of our knowledge, test-time scaling has been limited to domains with verifiably correct answers, like mathematics and coding. We transfer test-time scaling to the LeWiDi-2025 tasks to evaluate annotation disagreements. We experiment with three test-time scaling methods: two benchmark algorithms (Model Averaging and Majority Voting), and a Best-of-N sampling method. The two benchmark methods improve LLM performance consistently on the LeWiDi tasks, but the Best-of-N method does not. Our experiments suggest that the Best-of-N method does not currently transfer from mathematics to LeWiDi tasks, and we analyze potential reasons for this gap.

==> examples/csc_concrete/info.json <==
{
    "model_id": "Qwen/Qwen3-32B",
    "dataset": "CSC",
    "split": "train",
    "template_id": "60",
    "run_name": "1000ex_10loops",
    "dataset_idx": 637,
    "run_idx": 2,
    "pred": [
        0.0,
        0.7,
        0.2,
        0.05,
        0.03,
        0.01,
        0.01
    ],
    "target": [
        0.0,
        0.5,
        0.0,
        0.33333333,
        0.0,
        0.16666667,
        0.0
    ],
    "ws_loss": 0.8733333333333313
}

==> examples/csc_concrete/llm_reasoning.txt <==
Okay, let's tackle this problem. So, the task is to guess the distribution of sarcasm ratings given a context and response pair. The possible ratings are from 1 to 6, with 0 not allowed. The final answer needs to be a JSON object where each key is the rating (as a string) and the value is the probability that an annotator gave that rating.

First, I need to understand what sarcasm means here. The definition provided says it's when someone says the opposite of what they mean, usually to criticize or hurt someone in a humorous way. So, I have to analyze the response to see if it uses sarcasm and how different people might rate it.

Looking at the context: Steve met a girl while drunk, fell in love, and wants to quit his job to travel with her. The response is from someone else reacting to Steve's decision. The response says, "Man, you are fucking serious right now? You're going to quit your job and travel with some girl you just met last night while drunk? No girl is worth quitting your job and screwing your life over, especially not a girl you just met last night."

Now, I need to check if this response is sarcastic. Sarcasm often involves irony or mock praise. Here, the speaker is clearly criticizing Steve's impulsive decision. They're questioning his seriousness and pointing out the impracticality. There's no obvious use of words that mean the opposite. Instead, it's straightforward criticism without humor. The tone is more disapproving than sarcastic. 

So, most annotators might rate this as low sarcasm (like 1 or 2). Some might think there's a bit of sarcasm in the rhetorical question ("you are fucking serious"), but that's more shock than sarcasm. Others might see it as direct advice rather than sarcastic. Maybe a few could interpret the repeated emphasis on "just met" as mocking, but that's a stretch. 

I should consider possible distributions. If the response isn't sarcastic, the majority would rate 1 (not at all). Some might give 2 for slight sarcasm. Very few might go higher if they think there's hidden mockery. Let's say 70% rate 1, 20% rate 2, and 10% split between 3 and maybe 4. But wait, the sum has to be 1.0. Let me adjust. Maybe 0.7 for 1, 0.2 for 2, 0.05 for 3, and 0.05 for 4. That adds up to 1.0. Alternatively, perhaps even less for higher numbers. Another approach: since the response is direct and not using irony, most will rate 1. A small percentage might see some sarcasm in the phrasing. Maybe 0.8 for 1, 0.1 for 2, and 0.1 distributed among others. But ensuring the total is 1.0. Let's try:

- 1: 0.7
- 2: 0.2
- 3: 0.05
- 4: 0.03
- 5: 0.01
- 6: 0.01

That sums to 1.0. But maybe even lower for higher numbers. Alternatively, maybe only 1 and 2. Let's check again. The response is critical but not sarcastic. So most would rate 1. Some might rate 2 if they think there's a hint of sarcasm. Let's say 0.8 for 1, 0.15 for 2, and 0.05 for 3. That's 1.0. Or maybe 0.9 for 1, 0.05 for 2, 0.05 for 3. Hmm. It's tricky. To be safe, I'll go with a high concentration on 1, some on 2, and minimal elsewhere. So final distribution might look like {'1': 0.7, '2': 0.2, '3': 0.05, '4': 0.03, '5': 0.01, '6': 0.01}. That adds up to 1.0.


==> examples/csc_concrete/llm_response.json <==
{
    "steps": [
        "Analyze the context and response to determine if sarcasm is present. The response directly criticizes Steve's decision without evident irony or mock praise.",
        "Consider that the response uses rhetorical questions and direct statements to express disapproval, which aligns more with blunt criticism than sarcasm.",
        "Assess potential annotator perspectives: most may view the response as non-sarcastic (rating 1), while others might detect mild sarcasm in the tone (ratings 2-3).",
        "Distribute probabilities accordingly, allocating higher weights to lower sarcasm ratings and minimal probabilities to higher ones."
    ],
    "final_response": {
        "0": 0,
        "1": 0.7,
        "2": 0.2,
        "3": 0.05,
        "4": 0.03,
        "5": 0.01,
        "6": 0.01
    }
}

==> examples/csc_concrete/llm_steps.txt <==
"Analyze the context and response to determine if sarcasm is present. The response directly criticizes Steve's decision without evident irony or mock praise.",

"Consider that the response uses rhetorical questions and direct statements to express disapproval, which aligns more with blunt criticism than sarcasm.",

"Assess potential annotator perspectives: most may view the response as non-sarcastic (rating 1), while others might detect mild sarcasm in the tone (ratings 2-3).",

"Distribute probabilities accordingly, allocating higher weights to lower sarcasm ratings and minimal probabilities to higher ones."

==> examples/css_vagueness/info.json <==
{
    "model_id": "Qwen/Qwen3-32B",
    "dataset": "CSC",
    "split": "train",
    "template_id": "60",
    "run_name": "1000ex_10loops",
    "dataset_idx": 637,
    "run_idx": 4,
    "pred": [
        0.0,
        0.6,
        0.25,
        0.1,
        0.03,
        0.01,
        0.01
    ],
    "target": [
        0.0,
        0.5,
        0.0,
        0.33333333,
        0.0,
        0.16666667,
        0.0
    ],
    "ws_loss": 0.7233333333333314
}

==> examples/css_vagueness/llm_reasoning.txt <==
Okay, let's tackle this problem step by step. First, I need to understand the task. The user provided a context and a response pair, and I have to guess how human annotators would rate the sarcasm level of the response on a scale from 1 to 6. The final answer should be a probability distribution over these ratings, with each probability summing to 1.0.

The definition given for sarcasm is important here: using remarks that mean the opposite to hurt or criticize humorously. So, I need to analyze if the response fits this definition and how different annotators might perceive it differently.

Looking at the context: Steve met a girl after drinking a lot and decided to quit his job to travel with her. The response is a friend (the speaker) reacting to Steve's decision. The response says, "Man, you are fucking serious right now? You're going to quit your job and travel with some girl you just met last night while drunk? No girl is worth quitting your job and screwing your life over, especially not a girl you just met last night."

First, I need to determine if there's any sarcasm in the response. Sarcasm often involves irony or mock praise. In this case, the speaker is clearly criticizing Steve's impulsive decision. The phrases like "you're fucking serious" and "screwing your life over" indicate frustration or disapproval. However, there's no direct use of words that mean the opposite. Instead, the speaker is being straightforward in their criticism. They are pointing out the irrationality of Steve's actions without obvious irony.

But maybe some annotators could interpret parts of the response as sarcastic. For example, when the speaker says "especially not a girl you just met last night," they might be emphasizing the absurdity, which could be seen as a form of understatement or rhetorical question. However, under the given definition, sarcasm requires the remark to clearly mean the opposite. Here, the speaker is directly stating their opinion without such inversion.

Considering different perspectives: Some annotators might think that the speaker is being sarcastic in their tone, even if the words aren't technically ironic. Others might see it as direct criticism without sarcasm. Since sarcasm can be subtle, there's a chance that a portion of annotators might rate it as low-level sarcasm (like 2 or 3), but most might see it as non-sarcastic (rating 1). A few might misinterpret and give higher ratings, thinking the speaker is being sardonic, but that's less likely given the explicit criticism.

I should distribute the probabilities accordingly. Most of the probability mass would be on 1 (not at all sarcastic) and 2 (slightly sarcastic). Maybe a small portion on 3 for those who see some underlying sarcasm. Higher ratings (4-6) would be minimal since the response is pretty straightforward. Let me check if the sum adds up to 1.0 and adjust the probabilities.


==> examples/css_vagueness/llm_response.json <==
{
    "steps": [
        "Analyze the context and response to identify elements of sarcasm based on the given definition.",
        "Determine if the response uses remarks that mean the opposite of what they say to criticize or hurt someone humorously.",
        "Assess the likelihood of different annotator interpretations, considering variations in perception of sarcasm.",
        "Assign probabilities to each rating (1-6) based on the analysis, ensuring the sum equals 1.0."
    ],
    "final_response": {
        "0": 0,
        "1": 0.6,
        "2": 0.25,
        "3": 0.1,
        "4": 0.03,
        "5": 0.01,
        "6": 0.01
    }
}

==> examples/css_vagueness/llm_steps.txt <==
"Analyze the context and response to identify elements of sarcasm based on the given definition.",

"Determine if the response uses remarks that mean the opposite of what they say to criticize or hurt someone humorously.",

"Assess the likelihood of different annotator interpretations, considering variations in perception of sarcasm.",

"Assign probabilities to each rating (1-6) based on the analysis, ensuring the sum equals 1.0."

==> examples/css_vagueness/problem.json <==
{
    "context": "You and Steve went out last night and drank a lot. The next day, Steve excitedly says that he fell in love with the girl he met last night and that he is going to quit his job and join her on a backpacking trip.  Steve says, \"this girl is totally amazing and I'm not gonna miss the opportunity to be with her. I'm quitting my job and traveling with her!\"",
    
    "response": "Man, you are fucking serious right now? You're going to quit your job and travel with some girl you just met last night while drunk? No girl is worth quitting your job and screwing your life over, especially not a girl you just met last night."
}

==> listings/CSC_t60.txt <==
[Instructions]

Solve the task below. Format your response into logical steps that can be verified by a third-party, and format each step in JSON format like this:

{{
    'steps': [
        '<text of step 1>',
        '<text of step 2>',
        ...,
        '<text of step n>'
    ],
    'final_response': '<response>'
}}

Please simplify your final response as much as possible, and avoid any unnecessary text there.

[Task]

Below is a context+response pair where human annotators rated the sarcasm level of the 'response' ranging from 1 (not at all) to 6 (completely). Please guess the distribution of ratings and output it in the final_response field in JSON format like this: {{'0': p0, '1': p1, '2': p2, '3': p3, '4': p4, '5': p5, '6': p6}}, where each p0, ..., p6 is a probability. Note that p0 is always 0.0 because the rating 0 is not allowed. The sum of probabilities must equal 1.0.

Use this definition for sarcasm: "The use of remarks that clearly mean the opposite of what they say, made in order to hurt someone's feelings or to criticize something in a humorous way"

Think about the perspectives that different annotators might have and how they could potentially interpret the context+response pair.

[Context+Response Pair]

{text}


==> listings/CSC_t60_snippet.txt <==
Below is a context+response pair where human annotators rated the sarcasm level of the 'response' ranging from 1 (not at all) to 6 (completely). Please guess the distribution of ratings and output it in the final_response field in JSON format [...]

==> listings/CSC_t63.txt <==
[Instructions]

Solve the task below. Format your response into logical steps that can be verified by a third-party, and format each step in JSON format like this:

{{
    'steps': [
        '<text of step 1>',
        '<text of step 2>',
        ...,
        '<text of step n>'
    ],
    'final_response': '<response>'
}}

Please simplify your final response as much as possible, and avoid any unnecessary text there.

[Task]

Below is a context+response pair where human annotators rated the sarcasm level of the 'response' ranging from 1 (not at all) to 6 (completely). Please guess the rating given by each annotator output them all in a list in the final_response field, in the same order as the annotators.

Use this definition for sarcasm: "The use of remarks that clearly mean the opposite of what they say, made in order to hurt someone's feelings or to criticize something in a humorous way"

Think about the perspectives that different annotators might have and how they could potentially interpret the context+response pair.

[Annotator Metadata]

{annotator_metadata}

[Context+Response Pair]

{text}


==> listings/CSC_t63_snippet.txt <==
Below is a context+response pair [...]. Please guess the rating given by each annotator and output them all in a list, in the same order as the annotators. [...]

==> listings/consider-perspectives.txt <==
Think about the perspectives that different annotators might have and how they could potentially interpret the post-reply pair.

==> listings/irony-definition.txt <==
Use this definition for irony: "a situation in which something which was intended to have a particular result has the opposite or a very different result"

==> listings/judge-prompt.txt <==
[Chain-of-Thought Evaluation]

Overview: Your goal is to grade an LLM's step-by-step solution to a problem. The model will often say
things that look ok at first, but will turn out to be wrong on closer inspection - stay vigilant!
Please mark each step with (great, okay, bad).

Instructions: A "great" step is anything a smart student would try. 
Most of the time it's a clear cut step forward towards solving the problem. But it
could also be a sub-optimal choice, as long as it looks like something a reasonably smart
human might say while trying to solve the problem. An "okay" step is anything that's
reasonable for a person to say, but it's not offering any insight, doesn't further the solution
by exploring an option, performing a calculation, or offering an idea for the next step. A
"bad" step is one that confidently says something incorrect, is off-topic/weird, leads
the solution into a clear dead-end, or is not explained clearly enough for a human to follow
along with (even if it is correct).

[Output Format]
Only output the step idx and the rating, like this example below.
[
    {{"idx": 0, "rating": "great"}},
    {{"idx": 1, "rating": "ok"}},
    {{"idx": 2, "rating": "bad"}},
    {{"idx": 3, "rating": "great"}},
    ...
]
Please verify that the number of steps is the same as in the input.

[LLM Problem]

<problem>
{PROBLEM}
</problem>

[LLM Chain-of-Thought Steps]

<steps>
{STEPS}
</steps>

<final_response>
{FINAL_RESPONSE}
</final_response>


==> listings/judge-prompt_snippet.txt <==
Your goal is to grade an LLM's step-by-step solution to a problem. The model will often say things that look ok at first, but will turn out to be wrong on closer inspection - stay vigilant!
Please mark each step with (great, okay, bad). [...]

==> listings/judge_output_format.txt <==
[
  {'idx': 0, 'rating': 'great'},
  {'idx': 2, 'rating': 'okay'},
  ...
]

==> listings/pred_output_format.txt <==
{
  'steps': [
    '<step 1 text>',
    '<step 2 text>',
    ...
  ],
  'final_response': '<text>'
}

==> listings/sarcasm-definition.txt <==
Use this definition for sarcasm: "The use of remarks that clearly mean the opposite of what they say, made in order to hurt someone's feelings or to criticize something in a humorous way"
